The Concentration-Mass Relation of Massive, Dynamically Relaxed Galaxy Clusters: Agreement Between Observations and $\Lambda$CDM Simulations

The relationship linking a galaxy cluster's total mass with the concentration of its mass profile and its redshift is a fundamental prediction of the Cold Dark Matter (CDM) paradigm of cosmic structure formation. However, confronting those predictions with observations is complicated by the fact that simulated clusters are not representative of observed samples where detailed mass profile constraints are possible. In this work, we calculate the Symmetry-Peakiness-Alignment (SPA) morphology metrics for maps of X-ray emissivity from THE THREE HUNDRED project hydrodynamical simulations of galaxy clusters at four redshifts, and thereby select a sample of morphologically relaxed, simulated clusters, using observational criteria. These clusters have on average earlier formation times than the full sample, confirming that they are both morphologically and dynamically more relaxed than typical. We constrain the concentration-mass-redshift relation of both the relaxed and complete sample of simulated clusters, assuming power-law dependences on mass ($\kappa_m$) and $1+z$ ($\kappa_\zeta$), finding $\kappa_m = -0.12 \pm 0.07$ and $\kappa_\zeta = -0.27 \pm 0.19$ for the relaxed subsample. From an equivalently selected sample of massive, relaxed clusters observed with ${\it Chandra}$, we find $\kappa_m = -0.12 \pm 0.08$ and $\kappa_\zeta = -0.48 \pm 0.19$, in good agreement with the simulation predictions. The simulated and observed samples also agree well on the average concentration at a pivot mass and redshift providing further validation of the $\Lambda$CDM paradigm in the properties of the largest gravitationally collapsed structures observed. This also represents the first clear detection of decreasing concentration with redshift, a longstanding prediction of simulations, in data.

==> chandra/c-M_constraints_the300.dat <==
"m"                  "z0.0676_50%"     "z0.0676_15.85%"  "z0.0676_84.15%"  "z0.3331_50%"     "z0.3331_15.85%"  "z0.3331_84.15%"  "z0.5924_50%"     "z0.5924_15.85%"  "z0.5924_84.15%"  "z0.986_50%"      "z0.986_15.85%"   "z0.986_84.15%"
-3.5                 2.2796327288465   1.98472129774166  2.5739876446839   2.17228837314675  1.88327999256583  2.45993549607691  2.08625484473023  1.7978196846418   2.37324906639834  1.98069938125732  1.6861999690092   2.2718759491682
-3.4                 2.26759547284312  1.98073119315801  2.55398004023845  2.16035991668195  1.8793330837421   2.43981330301407  2.07421774080008  1.79398190755282  2.3530753450756   1.96863935269557  1.68204062995103  2.25173075883677
-3.3                 2.25550707162028  1.97701304705353  2.53389271339615  2.14828264012315  1.87559236730744  2.41964988713095  2.06220904439973  1.79017957945986  2.33296239943115  1.95646016635404  1.67792383982265  2.23166384983434
-3.2                 2.24340646125214  1.97277018009173  2.51357798278302  2.13631154789182  1.87177590467904  2.3993197931236   2.05018482065448  1.78637080687157  2.31288046912778  1.94433039827924  1.67403967348445  2.21190231107945
-3.1                 2.23143798355434  1.96874420502879  2.49351395302882  2.12441886932639  1.86803820102193  2.37901988543148  2.03823011164816  1.78239128251174  2.29289030837424  1.93237143666168  1.6699326366322   2.1917245608634
-3                   2.21939143518027  1.96489705561946  2.4733847157336   2.11244693868575  1.86422654653007  2.35870561842194  2.02626586544595  1.77876002744519  2.27259005849973  1.92034204958761  1.66588685972379  2.17158985185259
-2.9                 2.20730994180554  1.96130740549106  2.4536080508074   2.1004698581806   1.86061804971379  2.33843649312931  2.01433432144867  1.77504804847566  2.25251479324246  1.90846328017034  1.66183405682369  2.15185281050864
-2.8                 2.19521674983113  1.9573605650802   2.43359854525933  2.08846245814365  1.85704283252392  2.31828340926614  2.00234959895011  1.77138476318978  2.23237075143764  1.89672581504197  1.65729990962987  2.13203246689338
-2.7                 2.18320642523665  1.95323372656278  2.41355599765363  2.07644761209217  1.85319617717802  2.29808149015909  1.99036867931225  1.76758929248995  2.21220272786874  1.88472321569541  1.65325327464394  2.11249449038206
-2.6                 2.1712546509632   1.94941313941182  2.39374821005796  2.06440006518403  1.84946179418871  2.27794884086916  1.97838089847685  1.76402324567029  2.19232095214031  1.872613410837    1.64901874892047  2.09273919535439
-2.5                 2.15918798931145  1.94545319513739  2.37387198010511  2.05240631114877  1.84576308800841  2.25783210307902  1.96645811106012  1.76011851529437  2.17230512285243  1.86067183014037  1.64456230885256  2.07281653487347
-2.4                 2.14708035458247  1.94142160068055  2.35383492375677  2.04041869303342  1.84199613712557  2.23766427562985  1.95450017492739  1.75622703432255  2.15227522504836  1.84846762945828  1.6402939168313   2.05321173763479
-2.3                 2.13511996753069  1.93726911747931  2.33399778237372  2.02842359113228  1.8382516658921   2.21769595434833  1.94261538742772  1.75235156917307  2.13230020344232  1.83649727124451  1.63591417903205  2.03363117057655
-2.2                 2.12311973680834  1.93318968912472  2.31393650858901  2.01636890512891  1.83434147942561  2.19751487871122  1.93072330917557  1.74826958133532  2.11228092356021  1.82436768383685  1.63141864530825  2.01394569174579
-2.1                 2.11119355543669  1.92909381989144  2.29420740272672  2.00435193686513  1.83047045743436  2.17749571099383  1.9186933959427   1.74429861986488  2.09248308088016  1.81232127158473  1.62685512684404  1.99438057226561
-2                   2.09924961598099  1.92486941557206  2.27418060891103  1.9923076639259   1.82659713940652  2.15749106470387  1.90681146225605  1.74042554711717  2.07228256945861  1.80025010998775  1.62243928953816  1.97528922433439
-1.9                 2.08717234434552  1.92067830857234  2.25442963937529  1.98027054090122  1.822689766289    2.13763780808166  1.89493606947667  1.73636373393197  2.05207943182235  1.78824099090812  1.6179979445365   1.95614055353153
-1.8                 2.07510180455357  1.91628995143854  2.23455924697132  1.96825310560645  1.81876277364974  2.11760878651483  1.88299914177788  1.73223843429433  2.03219115122771  1.77624265342154  1.61344874480841  1.93688498398397
-1.7                 2.06301906076526  1.9118764324904   2.21487892231928  1.95619642445301  1.81479700902996  2.09764143564759  1.87108116413351  1.72814646293997  2.01215330736142  1.76443365668883  1.60869242215366  1.9177557875258
-1.6                 2.05102309373765  1.90742654429205  2.19538582717282  1.94434470620267  1.81086756058606  2.07760953074878  1.85916998925196  1.72375531248285  1.99240727718056  1.75229465830662  1.60355899613981  1.89866071318349
-1.5                 2.03897567846111  1.90287259342404  2.17607625894148  1.93240882902976  1.8069322306158   2.05767088685432  1.84705557356166  1.71945557026761  1.97262262163176  1.74027039303881  1.59836243868479  1.87982463239944
-1.4                 2.02711623391131  1.89839917918289  2.15667250589534  1.92047035482663  1.80287605825855  2.0378072712573   1.83498927215519  1.71498528222538  1.95284235935472  1.72817966496288  1.5928735569233   1.86127380378965
-1.3                 2.01517669968729  1.89375971562454  2.1374987984548   1.90867330606901  1.79881580349077  2.0178184587217   1.8231142477436   1.71076860221812  1.93324172747713  1.7160139671345   1.58751136837547  1.8428444082725
-1.2                 2.00325235731702  1.88896368761289  2.11835879130204  1.89663683696953  1.79463700284531  1.99806159022355  1.81118416352391  1.70641243614932  1.91382264278224  1.70414675626442  1.58200255532028  1.82462891788264
-1.1                 1.99128530439762  1.88407942289945  2.09937203652521  1.88452125221362  1.7905389855725   1.97832718164569  1.79923123060062  1.7018814209766   1.89447706699655  1.69224879296739  1.57628915164424  1.80630020135845
-1                   1.97920813995889  1.87897801477055  2.08052990626848  1.87256513129019  1.78611281910913  1.95867529823901  1.78717760707636  1.69709169450022  1.87544774304566  1.68030892276468  1.57052333743616  1.78857196583704
-0.9                 1.96711513454744  1.87359073125636  2.06201100365744  1.86055139994955  1.78156304367326  1.93923566655876  1.77519826339181  1.69204148269695  1.85642687841433  1.66856454349247  1.56406138979591  1.77086119257236
-0.8                 1.95515072701318  1.86805796168441  2.04380419975268  1.84854838814729  1.77685716593291  1.91983250460836  1.76316029859882  1.6868029132834   1.83767341708725  1.65654171004912  1.55721523110204  1.75341028856243
-0.7                 1.94317533145676  1.86207559490832  2.02593146295925  1.83643493978391  1.77194299440072  1.90083870565038  1.75109301601603  1.68132236296592  1.81928566668385  1.64438321941698  1.55001444197301  1.73681580182568
-0.6                 1.93125600322007  1.85570999177797  2.00843927085293  1.82448819925473  1.76678832283988  1.88205037153039  1.73903515584682  1.67556679805897  1.80134184368361  1.6323067189676   1.54226706449205  1.72084096988504
-0.5                 1.91923845400723  1.8486542429517   1.99159482139666  1.81255535096984  1.76129476175849  1.86376701934455  1.72690483574171  1.66896275685173  1.78384250633602  1.62025455072513  1.53377974957485  1.70542402180009
-0.4                 1.90728615681787  1.8410628024262   1.97532026270049  1.80051488773622  1.75492516757471  1.84593824530208  1.71489566103515  1.66199361865442  1.76694569368053  1.6084823096174   1.52457457801893  1.69060217712693
-0.3                 1.89527680651978  1.83266695892478  1.95969275239363  1.78848364236808  1.74773531077804  1.82906104871846  1.70282886305995  1.65376293382158  1.75116382217984  1.59650470629778  1.51500928601097  1.67646384736982
-0.2                 1.88322936517695  1.82328983000535  1.94499384747103  1.7765744358327   1.73938720739212  1.81346505628402  1.69076019288216  1.644398484265    1.73687126234807  1.58409030284694  1.50428172278615  1.66346537613293
-0.0999999999999996  1.87142883134993  1.81282577083755  1.93133216188869  1.76455102802641  1.72940731278765  1.79958254800831  1.67865614895779  1.63384060274794  1.7235066102522   1.57208221475419  1.49279535859356  1.65118352126396
0                    1.85967603478755  1.80107673566196  1.91901666767957  1.75258726380307  1.71757862155678  1.78742271581115  1.66660545195867  1.62150736121696  1.71187655865899  1.56020923312909  1.48043948730053  1.63928565723308
0.1                  1.84791989731746  1.78818469023954  1.90774990845053  1.74063355380413  1.7038687073067   1.77733450150012  1.65476529878464  1.60772942179036  1.70149394614359  1.54825377298496  1.46730385733158  1.62833468940763
0.2                  1.83595845275417  1.77463925053774  1.89774725948677  1.7287513266416   1.68832085843656  1.76872106151506  1.64280086592302  1.59281120193215  1.69248776542864  1.53615331882036  1.45364428410673  1.61854264402373
0.3                  1.82391349254565  1.7598255472387   1.88868284433105  1.71687997560589  1.67155368200571  1.76151549680362  1.63089442245141  1.57669717865998  1.6847521557655   1.5242346640141   1.43871258072041  1.60914001640807
0.4                  1.81192730435802  1.74404081903671  1.88054368495667  1.70485407225742  1.65388083148363  1.75511334565073  1.61888313257771  1.55943971140079  1.67789358563788  1.51226190789583  1.4230914117504   1.6006225628965
0.5                  1.80011200864442  1.72765588969556  1.87297151930754  1.69288362250103  1.63546137989635  1.74956274706464  1.60698964373734  1.54168052932777  1.67157842913967  1.50034802531303  1.40678325928934  1.59245407538022
0.600000000000001    1.78803859866117  1.71046812223979  1.86583235215662  1.68102352883799  1.6168282901893   1.74443444160097  1.59501989260565  1.52338614591872  1.66588545848442  1.48836757651079  1.39019132346648  1.58522368524588
0.7                  1.77620798069534  1.69265837946505  1.85958884161325  1.6691038960684   1.59777370973114  1.739512871933    1.58307201033517  1.50479914869322  1.6605963540983   1.47657931954704  1.37312354516679  1.57826381895745
0.8                  1.76434380152085  1.67488178969335  1.85366412121112  1.65711182646471  1.57843210821887  1.73507231631975  1.57127669225315  1.48588220719689  1.65546058259151  1.46467850541509  1.35555822651408  1.57180084451674
0.9                  1.75225332993122  1.65638510734301  1.84799059657243  1.64511861574916  1.55878813661783  1.73057344258652  1.55947634453756  1.46664047175912  1.65063751594096  1.45259323945888  1.33765611093176  1.56570493444046
1                    1.74018849141891  1.63755240278442  1.84293615661238  1.63330414240789  1.53924071843411  1.72621807843052  1.54765571649389  1.4475449838842   1.64602092640968  1.44050050383097  1.3196591365328   1.55995326375373
1.1                  1.72820888884229  1.61862803968185  1.83809802386797  1.62123585848731  1.51941212649881  1.72198123193408  1.53574027327502  1.42797948053473  1.64161981667455  1.42855468001864  1.30131608091153  1.55427741925102
1.2                  1.71636203579279  1.59937422896578  1.83315712409786  1.60928497144377  1.49958315677671  1.71782292164299  1.52378562882614  1.40833617951893  1.63718820530532  1.4164781249251   1.28261247020287  1.54906022313374
1.3                  1.70436562085102  1.58002064758906  1.82839423674644  1.59726943176448  1.47984347977941  1.71367590602695  1.51167563899384  1.38876515441377  1.63288948277277  1.40452697575014  1.26382667187039  1.54380893768302
1.4                  1.69246207422833  1.56086165376578  1.82366902170896  1.58532471082929  1.45981671649966  1.70933279598219  1.49970803242853  1.36899484118135  1.62849121619755  1.39271660665815  1.24486961935313  1.53888848533457
1.5                  1.68054441927211  1.54152798876545  1.81901744844207  1.57325943468181  1.43994819318753  1.70542880206765  1.48774641957957  1.34932215452956  1.62433670101578  1.38097038325459  1.22592295873678  1.53385610380824
1.6                  1.6685106864918   1.52194647637782  1.81472928112378  1.5614120098941   1.41997681124122  1.70138395377672  1.47575916427492  1.32954844969931  1.62039283846363  1.36907428911741  1.20670757347744  1.52890002623776
1.7                  1.65655166087869  1.50212266415775  1.8102399836317   1.54943822778855  1.40008310233105  1.69747190135164  1.46381135528409  1.30981436621554  1.61642459555224  1.35725734556117  1.18752224033936  1.52408878569805
1.8                  1.64470168162774  1.48235911190757  1.80585117168356  1.53742153939657  1.3798965233164   1.69367123747912  1.45183429330823  1.28981077481989  1.61249402727381  1.34538450846749  1.16826536376035  1.51968454675904
1.9                  1.63268229749808  1.4628873041848   1.80162585799928  1.52543814387612  1.35964569616851  1.68975773804386  1.43995547535116  1.26986041153979  1.60839064303638  1.33369972833072  1.14884831721876  1.51497666189477
2                    1.62077110085952  1.44331222865544  1.79749509980541  1.51347562960105  1.33940775603757  1.68576342394988  1.42806481829495  1.25000304390476  1.6042851259332   1.32169835540427  1.12933726205553  1.51057866139343


==> chandra/c-M_predictions_m_the300.dat <==
-1.5                 1.92300204079885  1.70519089713499  2.14777165615303
-1.4                 1.91142691862518  1.69515612885156  2.13293002886766
-1.3                 1.90001443798908  1.69016899388539  2.11432928449583
-1.2                 1.88832436432927  1.68265908420771  2.10010144762747
-1.1                 1.87737703382246  1.67298589771488  2.08525632093848
-1                   1.86459671727012  1.66531663672492  2.06970075371864
-0.9                 1.85305435424493  1.65527528678605  2.05371658800969
-0.8                 1.84080083537488  1.6461633855646   2.03936284068729
-0.7                 1.82854861566518  1.63552424446695  2.02506268624997
-0.6                 1.81733380514312  1.62598930040859  2.00995837043143
-0.5                 1.80544868485408  1.61698218646482  1.99711370040628
-0.4                 1.79349732422414  1.60694399680294  1.98621019200038
-0.3                 1.78241167694744  1.59544220175138  1.97095194531839
-0.2                 1.77022881752952  1.58390529724729  1.95715344470023
-0.0999999999999999  1.75776458266213  1.57055922671741  1.94532247252939
0                    1.7466758633979   1.56052669404669  1.9328034726293
0.1                  1.7356147106889   1.54687866138814  1.92160419394274
0.2                  1.72212023251472  1.53442299807593  1.91010614975289
0.3                  1.71177423680265  1.52199235135694  1.89851945153547
0.4                  1.69925517166002  1.50873413786568  1.88902541450567
0.5                  1.68779323003577  1.49495060484424  1.87778188104532
0.6                  1.67590847461087  1.48092573413728  1.8683844116302
0.7                  1.66394732059069  1.46527320789594  1.85956953712234
0.8                  1.65095119857072  1.45174414089079  1.84920997648006
0.9                  1.63976020009825  1.4336025159833   1.84040321434496
1                    1.62981487163379  1.42119143876242  1.83232654995438
1.1                  1.61607818148733  1.4049531701732   1.82308883703697
1.2                  1.60566984651721  1.38981706704563  1.81613525123524
1.3                  1.59227343456368  1.37340643036554  1.80782194260242
1.4                  1.58219220275147  1.35651492484243  1.80156710039383
1.5                  1.56988470479821  1.34103683645153  1.79284802161971


==> chandra/c-M_predictions_the300.dat <==
"m"                  "z0.0676_50%"     "z0.0676_15.85%"  "z0.0676_84.15%"  "z0.3331_50%"     "z0.3331_15.85%"  "z0.3331_84.15%"  "z0.5924_50%"     "z0.5924_15.85%"  "z0.5924_84.15%"  "z0.986_50%"      "z0.986_15.85%"   "z0.986_84.15%"
-3.5                 2.27517564796029  1.93227641013495  2.6273236549127   2.16908100808168  1.83096167922893  2.51660398681926  2.08533069273016  1.7448792955028   2.42740305636733  1.97757895206479  1.63323481302434  2.32282412686508
-3.4                 2.26441125140761  1.92624904327602  2.61087930395486  2.15694435280812  1.82361555323004  2.49465599400472  2.07214745388339  1.73793241127559  2.41032037180251  1.96518362371781  1.62746854842448  2.30648378067055
-3.3                 2.25393167845317  1.92060492544387  2.59001412009527  2.14615477026036  1.81635104450823  2.4781274219654   2.05936862054726  1.73360644244198  2.39049292963095  1.95289004298956  1.62145280712992  2.29010219909084
-3.2                 2.23994348093061  1.9156914493118   2.57417121309464  2.13401095711361  1.81328069346939  2.45824003667489  2.04643555433465  1.72948833062144  2.3718370483904   1.93995747329775  1.61640970374997  2.26786977942792
-3.1                 2.22787918128066  1.91235349927425  2.55428467533909  2.12151132438587  1.80896433408071  2.43873774894149  2.03641311717812  1.72211653760987  2.35224320906453  1.92897371858421  1.61184575059046  2.24933701663753
-3                   2.21614110560102  1.90355184853643  2.53604990691975  2.11102012851151  1.8035058748982   2.42219416567925  2.02214590826741  1.71615297609243  2.33599544631343  1.91794202114153  1.6035383457219   2.23597778502066
-2.9                 2.20339604188752  1.89863611218358  2.51756114253007  2.09722163591278  1.7984218693696   2.40199950366192  2.01043330157424  1.71205738541226  2.31567575107659  1.90577511023527  1.60098236902055  2.21416945202275
-2.8                 2.19213080364563  1.89296560237804  2.49535918600385  2.08506530600809  1.79325091635516  2.38501424414425  1.99901368689984  1.7072718455995   2.29663042624571  1.89156385746993  1.59441683845785  2.1945230348433
-2.7                 2.18041525723727  1.88784673727216  2.47925968228158  2.07364836372471  1.78805881786417  2.36866284741238  1.98743948865693  1.69925148253071  2.28145835798544  1.88152416913757  1.58821806522594  2.17877987288503
-2.6                 2.16752255517838  1.88239292181932  2.46183468532105  2.06068456481518  1.77982638749533  2.34848981218704  1.97658705830633  1.69548423655212  2.26254525382656  1.86730568740068  1.5798976934777   2.15865858413505
-2.5                 2.15548182195131  1.87576222181157  2.44157912694901  2.05017105984842  1.77463045693288  2.33058853809212  1.96268574192309  1.68884886781594  2.24397194618304  1.85688215292298  1.57721093975633  2.14092354300297
-2.4                 2.14342706896864  1.86990759082454  2.42458477080913  2.03730641028036  1.76993898622533  2.3120139182583   1.95128698997901  1.68321723775976  2.22336607728349  1.84443129490995  1.56874638175879  2.12395800279456
-2.3                 2.13265513569957  1.86546617514359  2.40985841970072  2.02503588721522  1.76252171989119  2.29285179398251  1.93930502195028  1.67647861391132  2.20951303729822  1.83376991782244  1.56559900244622  2.10723054481651
-2.2                 2.12034700850503  1.85695718083356  2.38825790607155  2.01310503192957  1.75748744764685  2.2787294811224   1.92624514848105  1.67061128363003  2.18993499272874  1.8222186364097   1.55688706544034  2.09118639290524
-2.1                 2.10832494162861  1.85257193387499  2.37228355832251  2.00137654895795  1.74997689620701  2.26078130927978  1.91621995275011  1.66293574518537  2.17180204285013  1.80880825212656  1.55137709159882  2.07351359495884
-2                   2.09666827169012  1.8451651081515   2.35407689166643  1.98758831610127  1.74374534426574  2.24085378178127  1.90307676800873  1.65949007764544  2.15473474176346  1.79791514245381  1.54306539174774  2.05690622902634
-1.9                 2.08464275054941  1.83907009434803  2.33610124458124  1.97618238949159  1.73684045440747  2.22253429001402  1.89265739930901  1.65085931557807  2.13971250795527  1.78574025562429  1.53716622230584  2.03962101548252
-1.8                 2.07253153781351  1.83432687577182  2.3221669906185   1.96396808235609  1.7313237715821   2.20558063839997  1.87984109341454  1.64443180746068  2.12046767938885  1.77438451305832  1.52864391397599  2.01998979241558
-1.7                 2.06180285040736  1.82462060701982  2.30366632379188  1.95315316400078  1.72337016102201  2.18920140443214  1.8675641448048   1.63854039343406  2.1050885416135   1.76053613064596  1.52205397539327  2.00386394781992
-1.6                 2.04911859894396  1.81679051514391  2.28541495217722  1.94258623012793  1.71686130198174  2.17069723732677  1.85698995844463  1.62946455401117  2.08672406449775  1.74949524533569  1.51350113943271  1.98836756805052
-1.5                 2.03750626101917  1.81152032730522  2.2708336406136   1.93038597085957  1.70738828661296  2.15771505352047  1.84343382386325  1.62189802314876  2.07002079048033  1.7370400280954   1.50844507442485  1.97077766108453
-1.4                 2.02540451373642  1.80329165380258  2.25146365309195  1.91707242067864  1.70050677326412  2.13994212924358  1.83093499329843  1.61336827511456  2.05468939956318  1.72583005470455  1.50023984938666  1.9549977423939
-1.3                 2.0130206570327   1.79363819581425  2.23659199782055  1.9065482118627   1.69405745887272  2.12383372699205  1.82241936563551  1.6065461966832   2.0390963519529   1.71322760140065  1.49022849618187  1.93931477528292
-1.2                 2.00106487793367  1.78686015269849  2.22154169316174  1.89454461233824  1.68521798009401  2.10671959058715  1.80781053987922  1.59818371263643  2.02173777107009  1.70182917470212  1.48301445369157  1.92606938359254
-1.1                 1.98941012515368  1.77723704462815  2.20545744455819  1.88166452232612  1.67722717609858  2.09154550856159  1.79595219891075  1.59069392326158  2.00638376814565  1.69145959093463  1.47499753144828  1.91002318100393
-1                   1.97665259500302  1.76885798343819  2.19045222915731  1.86918930678233  1.66741552794883  2.07647931081412  1.78462892226649  1.58065539428706  1.99074426746191  1.67842638437105  1.46469445862036  1.89401445212165
-0.9                 1.96410973719544  1.76023145909127  2.17492476431917  1.85956559056943  1.66079846943724  2.06112310421762  1.77284229498193  1.57116098208591  1.97637949424119  1.66832189038281  1.45667591384788  1.87937138338712
-0.8                 1.95335196145753  1.75056778155426  2.15786133182746  1.84756075829707  1.65096264741953  2.04563066315     1.76090455964968  1.56499223336968  1.96138060534957  1.65490494829378  1.44801478738661  1.86530128532918
-0.7                 1.9410054393012   1.74265603429394  2.1450810808569   1.83661702351735  1.64232536990149  2.03278858990727  1.74979842244204  1.55303214729393  1.9489620272005   1.64327221034321  1.43628229156225  1.84982250166505
-0.6                 1.93022558696793  1.73180477878221  2.13099850152847  1.82260925208957  1.63259284372244  2.01663519419351  1.73744628088699  1.54403047337355  1.93266444917336  1.63107476271582  1.42792714940801  1.83727704432909
-0.5                 1.91701237158079  1.72115730747731  2.1165526605867   1.8121090178041   1.62187747388709  2.00417375486426  1.72470021993976  1.53234446382933  1.9182784269039   1.61890637182735  1.4173364039052   1.82240062380771
-0.4                 1.90794213887561  1.71333458586452  2.10586250559059  1.79948239721814  1.61169647097616  1.99193370144889  1.71427233534888  1.52310873267657  1.90602516659549  1.60891863217293  1.40577643007942  1.81012577312229
-0.3                 1.89552859763594  1.6996456038105   2.09262214193909  1.7873771317974   1.59919701336021  1.97728957255741  1.70288455355338  1.51097397528538  1.89444415520501  1.59502890795206  1.39549270795365  1.79669224449735
-0.2                 1.8833281246726   1.68935191757307  2.07779207529177  1.77594973084469  1.58788155469098  1.96426326822395  1.69020615211916  1.49976698655438  1.88090039401041  1.58346242545696  1.3831188536917   1.78395714009825
-0.0999999999999996  1.87114014203871  1.67795666415197  2.06779981654007  1.76371448220836  1.57660777587181  1.95195620136999  1.67920220349255  1.48797232632052  1.86859635672534  1.57164417863909  1.37102335290734  1.77288974380077
0                    1.85978703270538  1.66702222918712  2.05421364304992  1.75309818866367  1.56583934249578  1.93998453758162  1.66624246342421  1.47711219833415  1.85675896506981  1.56053128015505  1.3588389559684   1.76090501972248
0.1                  1.84825160026589  1.65527585757697  2.0421378683517   1.74154823733282  1.55264453521268  1.92887482591989  1.65500829018758  1.46599270669508  1.84647027075448  1.54889665808129  1.346768587333    1.75091762045062
0.2                  1.83536518054397  1.64066369306734  2.02958009629003  1.72923358896187  1.53975551691511  1.91754368068289  1.64336391212243  1.45239784070934  1.83335135835095  1.53790391511725  1.33409882202159  1.73736947224146
0.3                  1.82443776781212  1.6281627908672   2.01836045667459  1.71690163130656  1.52634487662174  1.90708075525191  1.63105544584306  1.43735943995708  1.82424176957547  1.52578872155129  1.32101617458945  1.72679477342521
0.4                  1.81172303004783  1.61397347978872  2.00706072614414  1.70647657769919  1.51286552747623  1.89591750747378  1.620376151027    1.42404720807128  1.81343223962349  1.51418457239634  1.30576298946988  1.71761442184647
0.5                  1.80188782015931  1.60328526652418  1.99889824444374  1.69395974921783  1.49994983972935  1.88531660237215  1.60835204314087  1.41112286164173  1.80348415700288  1.5019670338511   1.29356236959867  1.70680314577883
0.600000000000001    1.78959745806735  1.58657295617862  1.98804079244718  1.68279735108188  1.4842803661912   1.87496434880028  1.59642136391737  1.39669532734102  1.79090948470287  1.49129828499793  1.2790482195597   1.69806717568629
0.7                  1.77801482844561  1.57547510946026  1.97756175480013  1.67133814097861  1.47144590069656  1.86747027957168  1.58471880055536  1.3818339365511   1.78496261259315  1.47737855968238  1.26391857289951  1.68617068105766
0.8                  1.76483064699269  1.55848138405848  1.96758617025727  1.65766321328442  1.45582620425146  1.85649653859783  1.57335208388266  1.36811074983092  1.77401394901462  1.46608055676054  1.24989455083788  1.67656351533133
0.9                  1.75417038100054  1.54412885198035  1.95992911613383  1.64533789304709  1.43934472017506  1.84696985986092  1.55977877431957  1.35361684296764  1.7656079425299   1.45390127952643  1.23474926553122  1.6694107884104
1                    1.74143342152116  1.52839650174665  1.95075904830602  1.63482232842824  1.4262089691545   1.83962905198579  1.54945869534134  1.3381994968602   1.75691839845618  1.44343037167391  1.22102818823592  1.66095702741759
1.1                  1.73078695915414  1.5134741637721   1.94127455457968  1.62306596781339  1.41089978174334  1.83182207757471  1.53780917548595  1.32231895842077  1.74835433647473  1.43114635215827  1.20308844784667  1.65176180279249
1.2                  1.71832926203575  1.49803134898757  1.93418521215163  1.61199416801451  1.39473437332675  1.82354967393813  1.52564377150428  1.3046415511057   1.73931585292634  1.41904614242331  1.18853298908383  1.64455747978045
1.3                  1.70705227762205  1.48350512501366  1.92829160260812  1.59978611252466  1.3778685687455   1.81611273649283  1.5142070104327   1.29083868696087  1.73185098488815  1.4073034113119   1.17331413959538  1.63545111525665
1.4                  1.69491409946254  1.46546289360985  1.91981382867006  1.58785441546274  1.36335339361399  1.80873774428207  1.50146405366259  1.27243332276483  1.72486207431754  1.39661418400275  1.15674029395587  1.62691430645135
1.5                  1.68332182449484  1.44867275525054  1.91151208263389  1.57545251421589  1.34390100685322  1.79946746665035  1.4915590366342   1.25993527486554  1.71599589599706  1.38372709898092  1.13768101772413  1.61943263041374
1.6                  1.66960315725657  1.43100572413253  1.90282932971539  1.56309673531807  1.32978486191071  1.79296199881546  1.47818677033443  1.24206391303281  1.70860225277128  1.37190646578756  1.12303218681219  1.61279806149805
1.7                  1.65913228989248  1.41516469425662  1.89585934650628  1.55126087771233  1.31042820142902  1.78636562098949  1.46640464625007  1.22289523484368  1.70312732231569  1.3577056142528   1.10485619812017  1.60598368472576
1.8                  1.64840094424918  1.39863225845526  1.88932458094963  1.53916592317792  1.29420728934542  1.78004131651011  1.45495298452611  1.20589843205172  1.6963328178943   1.34701225009174  1.08886170637416  1.60008539062304
1.9                  1.63503325263939  1.38214410616394  1.8837848164462   1.52826903349873  1.27727023381298  1.77244742633085  1.44186388079128  1.18894131267235  1.6886681317516   1.33504770681313  1.07061995460967  1.59065447172737
2                    1.62242578127568  1.36323861231086  1.87485734697021  1.51552763754644  1.25713137353322  1.76514666932985  1.42942791128781  1.17022121800893  1.68273932074175  1.32330692525164  1.05350312962016  1.58516080722535


==> chandra/c-M_predictions_z_the300.dat <==
-0.5   1.98701660282464  1.77726040563256  2.19840872094989
-0.45  1.9632051732886   1.7567717641523   2.17218083254157
-0.4   1.93807452839187  1.73644366058276  2.14146364798492
-0.35  1.91421694096678  1.71789093282137  2.11501567736157
-0.3   1.89054906317885  1.69495425656523  2.08719216786464
-0.25  1.86820476248223  1.67476738791275  2.06224880911527
-0.2   1.84205649410691  1.65255930358706  2.03362877476765
-0.15  1.81848884854349  1.62986088436498  2.0076345813048
-0.1   1.79468881384889  1.60581919881113  1.98228290385171
-0.05  1.77035415366915  1.58212732944242  1.9561499469949
0      1.74685271998672  1.55911210251632  1.93374120955845
0.05   1.72316362556853  1.53512318865751  1.90774713815267
0.1    1.69816385379125  1.51070351188735  1.88579456885818
0.15   1.67454544600186  1.48694185925563  1.86195127733101
0.2    1.64961999163784  1.45995908042743  1.84098234085493
0.25   1.62684204358824  1.43358291572318  1.81733358785314
0.3    1.60143665633137  1.40642312797352  1.79503491599638
0.35   1.57852043778771  1.37975218203021  1.77449183291048
0.4    1.5558328827646   1.35263254068497  1.75398139068658
0.45   1.53020099960222  1.32501052072184  1.73388706011561
0.5    1.50478913459118  1.29659608365655  1.71284518957495


==> chandra/c-M_slopes_contours1_the300.dat <==
-0.345 -0.590940856923039
-0.345062835505812 -0.59
-0.345781286566092 -0.57
-0.345673517823744 -0.55
-0.345 -0.533452382728944
-0.344881650899184 -0.53
-0.343954276714901 -0.51
-0.343016997545111 -0.49
-0.342028512934142 -0.47
-0.340774800949662 -0.45
-0.339230450528427 -0.43
-0.337475563072744 -0.41
-0.33537119777963 -0.39
-0.335 -0.387303767194133
-0.332932211110648 -0.37
-0.329555164696759 -0.35
-0.325145678767974 -0.33
-0.325 -0.329410524614524
-0.320619842689859 -0.31
-0.315005656669639 -0.29
-0.315 -0.28998203669367
-0.30911058322425 -0.27
-0.305 -0.257402323166659
-0.302710978773883 -0.25
-0.296927266611589 -0.23
-0.295 -0.222523034403501
-0.291728607114565 -0.21
-0.285987780449138 -0.19
-0.285 -0.18716164221625
-0.278138869092684 -0.17
-0.275 -0.163880518769919
-0.266878914043221 -0.15
-0.265 -0.14710169400003
-0.255 -0.13220214367549
-0.253513120682963 -0.13
-0.245 -0.117425706146429
-0.239545875729714 -0.11
-0.235 -0.103499914981204
-0.225 -0.091237306666276
-0.223828130940903 -0.0899999999999999
-0.215 -0.0794246215267375
-0.205179110783444 -0.0699999999999998
-0.205 -0.0698057221792696
-0.195 -0.060527659781232
-0.185 -0.0536571820175824
-0.178273873375158 -0.0499999999999998
-0.175 -0.0480276737418933
-0.165 -0.0426870049330498
-0.155 -0.0380533026105793
-0.145 -0.034252111013945
-0.135 -0.0315130642150075
-0.126045325978708 -0.0299999999999998
-0.125 -0.0297858992337304
-0.115 -0.0287469307384141
-0.105 -0.0286467963955665
-0.095 -0.0298137285153935
-0.0943753002968327 -0.0299999999999998
-0.085 -0.0322588136954136
-0.075 -0.0365349809529538
-0.065 -0.0427942875621229
-0.0561422896924913 -0.0499999999999998
-0.055 -0.050747946491453
-0.045 -0.0588999685065021
-0.035 -0.0697863818082127
-0.0348250010622954 -0.0699999999999998
-0.025 -0.0818604673258942
-0.0193310769165417 -0.0899999999999999
-0.015 -0.0965536214420561
-0.00666164740576416 -0.11
-0.005 -0.112714269052747
0.005 -0.128835695152288
0.00573779554612005 -0.13
0.015 -0.144636919132663
0.0181092126465841 -0.15
0.025 -0.163333252738899
0.0280544441768163 -0.17
0.035 -0.188086587660671
0.0357002784091262 -0.19
0.0424635945604349 -0.21
0.045 -0.218428305003628
0.0485694835088353 -0.23
0.054086511806694 -0.25
0.055 -0.253546729823858
0.0594848435488514 -0.27
0.0641840457286985 -0.29
0.0649999999999999 -0.293826983860588
0.0687241280717599 -0.31
0.0726648650642265 -0.33
0.075 -0.34408484484474
0.076083737765474 -0.35
0.0790138435072778 -0.37
0.080986112806537 -0.39
0.0822132003659444 -0.41
0.0830724239342115 -0.43
0.0838907396520645 -0.45
0.0847588554717271 -0.47
0.085 -0.475796882843059
0.0857560976266601 -0.49
0.0865105428888016 -0.51
0.0867942315021405 -0.53
0.0864740544328684 -0.55
0.0854665786892471 -0.57
0.085 -0.575749557052222
0.0840502066353246 -0.59
0.0821847136431968 -0.61
0.0796567557871097 -0.63
0.0762612088619176 -0.65
0.075 -0.656070232843637
0.072569130630949 -0.67
0.0683509482963089 -0.69
0.0649999999999999 -0.703729969499674
0.0636952510943044 -0.71
0.0592191880406875 -0.73
0.055 -0.747506893748866
0.0544637075941435 -0.75
0.0502559027950539 -0.77
0.0451606183166696 -0.79
0.045 -0.790549802250182
0.0395936828782467 -0.81
0.035 -0.823347418361073
0.0328743269921844 -0.83
0.0261015572024446 -0.85
0.025 -0.853210022517531
0.0194538782437495 -0.87
0.015 -0.881916673501141
0.0117852242146403 -0.89
0.005 -0.904628016354468
0.00215608456937205 -0.91
-0.005 -0.922579357744268
-0.00970349337894785 -0.93
-0.015 -0.938519159504539
-0.0228920518924444 -0.95
-0.025 -0.95309566909991
-0.035 -0.965288445780625
-0.040328329785872 -0.97
-0.045 -0.974332488938974
-0.055 -0.98171206157463
-0.065 -0.988197850526924
-0.0677028769791245 -0.99
-0.075 -0.995871123190869
-0.085 -1.00372067258834
-0.0939511874107786 -1.01
-0.095 -1.01084421817771
-0.105 -1.01779543428145
-0.115 -1.02289779096443
-0.125 -1.02630253661319
-0.135 -1.02806186359891
-0.145 -1.02823235113059
-0.155 -1.02695745454791
-0.165 -1.02439794217476
-0.175 -1.02049576904824
-0.185 -1.0149513900605
-0.192061839677009 -1.01
-0.195 -1.00821991513436
-0.205 -1.00170186466618
-0.215 -0.994877516570912
-0.221747810619357 -0.99
-0.225 -0.987949083871367
-0.235 -0.980272891047059
-0.245 -0.970041108202361
-0.24503245914792 -0.97
-0.255 -0.957549971321558
-0.259808226603299 -0.95
-0.265 -0.940950138824948
-0.270265845214576 -0.93
-0.275 -0.918516966192449
-0.278217920881366 -0.91
-0.285 -0.892955478427398
-0.28607256520882 -0.89
-0.291896734023993 -0.87
-0.295 -0.860810818183187
-0.298816501703223 -0.85
-0.305 -0.83206614434034
-0.305704352591812 -0.83
-0.312611069741301 -0.81
-0.315 -0.802656078687513
-0.319049547634717 -0.79
-0.324612042744215 -0.77
-0.325 -0.768395783322244
-0.329909862901209 -0.75
-0.333717452775191 -0.73
-0.335 -0.719968498532161
-0.336508398687828 -0.71
-0.338463925471238 -0.69
-0.339904840413128 -0.67
-0.341263081391182 -0.65
-0.342653101525744 -0.63
-0.343979507018126 -0.61
-0.345 -0.590940856923039


==> chandra/c-M_slopes_contours2_the300.dat <==
-0.255 -0.616851367649486
-0.255875111946337 -0.61
-0.257542003326123 -0.59
-0.258315906902332 -0.57
-0.258425234630307 -0.55
-0.258082531191595 -0.53
-0.25739336416317 -0.51
-0.256360244175273 -0.49
-0.255 -0.471303476510649
-0.254910572941108 -0.47
-0.253029073004045 -0.45
-0.250341218936077 -0.43
-0.246554937991421 -0.41
-0.245 -0.403530677560313
-0.241766395208141 -0.39
-0.235760616228285 -0.37
-0.235 -0.367702499839381
-0.229030060996952 -0.35
-0.225 -0.33892169218406
-0.22167011365675 -0.33
-0.215 -0.313256688598473
-0.213593154253457 -0.31
-0.205 -0.291808417871595
-0.20403620857019 -0.29
-0.195 -0.274300751678908
-0.192160587241489 -0.27
-0.185 -0.259793514379231
-0.176528533456049 -0.25
-0.175 -0.24829682526024
-0.165 -0.239545510551287
-0.155 -0.233599130993317
-0.145449860528726 -0.23
-0.145 -0.229809756730301
-0.135 -0.227339688311981
-0.125 -0.22649406578954
-0.115 -0.227390004550408
-0.105417967095812 -0.23
-0.105 -0.230102747184306
-0.095 -0.234290859639084
-0.085 -0.240250173319016
-0.075 -0.248321758530911
-0.0733239216667094 -0.25
-0.065 -0.258395117448773
-0.0561059208993816 -0.27
-0.055 -0.271493748286333
-0.045 -0.287847132840496
-0.043886520515683 -0.29
-0.035 -0.308955929638408
-0.0345732521767855 -0.31
-0.0270225031523149 -0.33
-0.025 -0.336174104286631
-0.0206101580655465 -0.35
-0.0153068337963886 -0.37
-0.015 -0.371361382395768
-0.0106564196560108 -0.39
-0.00697508793340088 -0.41
-0.005 -0.42417816300355
-0.00415963982604799 -0.43
-0.00211699036029274 -0.45
-0.000857147410352119 -0.47
-0.000245487296010276 -0.49
-0.000237324087242318 -0.51
-0.000814403549611293 -0.53
-0.00186497070198036 -0.55
-0.00323868108743219 -0.57
-0.00479589777207535 -0.59
-0.005 -0.591572539682748
-0.00724559886961031 -0.61
-0.0106257293593143 -0.63
-0.015 -0.648308585510389
-0.0153836782471717 -0.65
-0.0208131972494174 -0.67
-0.025 -0.683587482976068
-0.0269553801454539 -0.69
-0.0335123981765683 -0.71
-0.035 -0.714185654538145
-0.0411163295161929 -0.73
-0.045 -0.738863348685232
-0.0506569231228289 -0.75
-0.055 -0.75771168957745
-0.0634219915852373 -0.77
-0.065 -0.772154965942683
-0.075 -0.783432339876693
-0.0824859864542908 -0.79
-0.085 -0.79229085776315
-0.095 -0.799950006686108
-0.105 -0.806370489294762
-0.111872545770505 -0.81
-0.115 -0.811816909589333
-0.125 -0.816026935112366
-0.135 -0.818360668809448
-0.145 -0.818781922934973
-0.155 -0.817256703862414
-0.165 -0.813714836285415
-0.17159023508231 -0.81
-0.175 -0.808109927789754
-0.185 -0.800330636280686
-0.194781858540304 -0.79
-0.195 -0.78976075481875
-0.205 -0.776006946472641
-0.208592645131855 -0.77
-0.215 -0.758040362897466
-0.218823679432615 -0.75
-0.225 -0.735107426757324
-0.22701301448477 -0.73
-0.234018490684677 -0.71
-0.235 -0.706899744388938
-0.240240829572989 -0.69
-0.245 -0.671981714261074
-0.245511668225003 -0.67
-0.249933325667351 -0.65
-0.253354167682361 -0.63
-0.255 -0.616851367649486


==> chandra/c-M_the300.dat <==
	x1 x2 y x1.err y.err x1y.corr
3c186            -0.262479671938816   0.424056641638776     1.33575210032081  0.330583572837278   0.262747692334194   -0.902995502467824
3c295            -0.470794342027786   0.0786742503953205    1.76614418068101  0.274508907561047   0.234680537252832   -0.937066806393973
a1835            0.575739386987491    -0.0751227318624884   1.51432691267356  0.0768910755081464  0.0806196351118836  -0.94363484984791
a2029            0.151441298480473    -0.225089888644892    1.85041745258071  0.0379230251053785  0.0332286287305311  -0.94764792313
a2204            0.270149267159475    -0.158257868222102    2.03802040937905  0.0833450354249522  0.0783743306839005  -0.916610453911307
a3444            0.164594522440547    -0.0743245198149985   1.42738112058394  0.170192575603676   0.174155095572491   -0.938772380668686
a478             0.345651407406309    -0.21557963738065     1.59160077151379  0.12062419505111    0.0967507154735453  -0.940849613236206
cl1415+3612      -0.268204334683556   0.406945493278599     1.34965890325857  0.248871821051111   0.18516395681823    -0.904419196551738
i09104           -0.228026076900339   0.0657877405380029    1.85350033055748  0.201927917108828   0.174342216948019   -0.924623525017652
macs0011.7-1523  -0.209676515299507   0.0205285801411287    1.94920613973041  0.206728375298989   0.266765525232103   -0.896218217576377
macs0150.3-1005  -0.940045666779097   0.00987698749620973   2.03562417530983  0.180727406458017   0.225790942355218   -0.778236993283684
macs0159.8-0849  0.398856653604679    0.0392207131532811    1.74846045069518  0.208241988114917   0.268137637153557   -0.887364011526034
macs0242.5-2132  -0.31308125604898    -0.0270286723879194   2.05661997445684  0.281474326629206   0.296983932345101   -0.828012994079762
macs0429.6-0253  0.115985866158714    0.035653103233006     1.52158108723521  0.367180904555232   0.308017969454371   -0.914594512387853
macs0947.2+7623  0.280789623828806    -0.00371057939653571  1.7711366055374   0.14267231048542    0.114603723931679   -0.925498617506782
macs1115.8+0129  -0.0516496742226935  0.00377065989619292   1.871739866863    0.12403694805505    0.148721079341275   -0.843174060933764
macs1359.1-1929  -0.405493108950197   0.0693878551990087    1.74625116356575  0.282667862758923   0.261877114606434   -0.907752318088636
macs1423.8+2404  -0.274973832013801   0.131028262406404     1.95327722680986  0.128707236528455   0.127210787844475   -0.894620621328477
macs1427.2+4407  -0.416387795046006   0.09665607502768      1.90789225476387  0.182141548371296   0.202890146027875   -0.774735414859635
macs1427.6-2521  -0.84522900527238    -0.0239891563700226   2.19099633301598  0.220632367010624   0.275268366898227   -0.871604710883469
macs1532.8+3021  0.211176227665283    0.00958356026405751   1.56724727340017  0.106794446454261   0.0708430611365941  -0.951369481115257
macs1621.3+3810  -0.294456970485253   0.0790165403182243    1.94314633312998  0.168426695451495   0.218006008265332   -0.891566052494951
macs1720.2+3536  -0.165571822386082   0.0299183204909678    1.91195662548721  0.165548648738911   0.223526168911737   -0.732904551567304
macs1931.8-2634  0.02848541081726     0.0014803851704342    1.77064818559643  0.100991692291071   0.100027394040921   -0.921936347670373
macs2046.0-3430  -0.80460625503956    0.0526627266573771    1.98952845879182  0.211744428756771   0.218784324735496   -0.917303783148918
macs2229.7-2755  -0.585224151309886   -0.0194471349355217   1.87183139909143  0.191724974353761   0.197008680607937   -0.900519794246172
ms2137.3-2353    -0.63041842106938    -0.0277899971296791   2.06872115811731  0.0994962901787831  0.10353631236967    -0.898026154778374
perseus          0.0807401567008459   -0.282362910974181    1.52884516461454  0.0920068228097952  0.0719276499148288  -0.764954687690794
pks0745          0.394370456102551    -0.202252192282833    1.64798724641481  0.0481462002035125  0.0346601759352781  -0.930178478831843
rcs1447+0828     0.280264631095373    0.0190761470608137    1.60857453983071  0.102063128964867   0.0675462190170504  -0.850128906002144
rxj0439.0+0520   -0.697033723876778   -0.111138492937715    2.08810887051265  0.164631539370703   0.186453844848186   -0.917104871817117
rxj1347.5-1145   1.04997861225383     0.0721483814517128    2.01414540028717  0.100023970975906   0.0698479605493394  -0.872080113734945
rxj1459.4-1811   -0.140095173049251   -0.0884669813223304   1.68272182986814  0.151670935810761   0.211821683034076   -0.820784209027835
rxj1504.1-0248   0.267730609072745    -0.105113632555721    1.98458057346275  0.0471134731663828  0.035039827089143   -0.864843358700669
rxj1524.2-3154   -0.794150535837555   -0.202252192282833    2.05545809943859  0.0956786608233007  0.104114214139055   -0.911914351677661
rxj2129.6+0005   -0.201811457713774   -0.0890336223703978   1.83833925575835  0.177353540679399   0.24127843846885    -0.916011698889906
spt0000-5748     -0.416431773190865   0.231699437700844     1.641457761484    0.178299526031525   0.145615452514933   -0.858110456698809
spt0615-5746     0.782020780656332    0.378943663730106     1.18143727602604  0.11985326993503    0.101940210715186   -0.76977906581674
spt2043-5035     -0.1365496573713     0.243962365095454     1.36115089689806  0.119738613344441   0.0648245067089508  -0.805867162838642
spt2215-3537     -0.284535055721807   0.470003629245736     1.687004325851    0.202019194735875   0.129346014602209   -0.827224850637981
spt2331-5051     -0.418691695031908   0.154785398985349     1.67606518810386  0.0825356111271106  0.0542426061169273  -0.317294636708736
spt2344-4242     0.530189919675941    0.167395906577279     1.88218348872718  0.0607427172130717  0.0409584184798445  -0.505803954868359
z2089            -0.684018969892143   -0.0892765668587772   1.72210209128971  0.135209617289348   0.115975998939793   -0.933619510638829
z2701            -0.523359681252066   -0.106183899813032    1.68808641782849  0.0836912767718162  0.0782550491783103  -0.920616605346945


==> chandra/table_z_fgas_M2500.dat <==
                 z      
3c186            1.063  
3c295            0.460  
a1835            0.252  
a2029            0.078  
a2204            0.152  
a3444            0.253  
a478             0.088  
cl1415+3612      1.028  
i09104           0.442  
macs0011.7-1523  0.378  
macs0150.3-1005  0.363  
macs0159.8-0849  0.404  
macs0242.5-2132  0.314  
macs0429.6-0253  0.399  
macs0947.2+7623  0.345  
macs1115.8+0129  0.355  
macs1359.1-1929  0.447  
macs1423.8+2404  0.539  
macs1427.2+4407  0.487  
macs1427.6-2521  0.318  
macs1532.8+3021  0.363  
macs1621.3+3810  0.461  
macs1720.2+3536  0.391  
macs1931.8-2634  0.352  
macs2046.0-3430  0.423  
macs2229.7-2755  0.324  
ms2137.3-2353    0.313  
pks0745          0.103  
rcs1447+0828     0.376  
rxj0439.0+0520   0.208  
rxj1347.5-1145   0.451  
rxj1459.4-1811   0.236  
rxj1504.1-0248   0.215  
rxj1524.2-3154   0.103  
rxj2129.6+0005   0.235  
spt0000-5748     0.702  
spt0615-5746     0.972  
spt2043-5035     0.723  
spt2215-3537     1.160  
spt2331-5051     0.576  
spt2344-4242     0.596  
z2089            0.235  
z2701            0.214  
perseus          0.018  

